Equilibrium in Misspecified Markov Decision Processes

We study Markov decision problems where the agent does not know the transition probability function mapping current states and actions to future states. The agent has a prior belief over a set of possible transition functions and updates beliefs using Bayes' rule. We allow her to be misspecified in the sense that the true transition probability function is not in the support of her prior. This problem is relevant in many economic settings but is usually not amenable to analysis by the researcher. We make the problem tractable by studying asymptotic behavior. We propose an equilibrium notion and provide conditions under which it characterizes steady state behavior. In the special case where the problem is static, equilibrium coincides with the single-agent version of Berk-Nash equilibrium (Esponda and Pouzo (2016)). We also discuss subtle issues that arise exclusively in dynamic settings due to the possibility of a negative value of experimentation.

==> aer.bst.txt <==
% BibTeX bibliography style `aer' (American Economic Review)
% this file is based on the `harvard' family of files
        % version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
        % Copyright (C) 1991, all rights reserved.
        % Copying of this file is authorized only if either
        % (1) you make absolutely no changes to your copy, including name, or
        % (2) if you do make changes, you name it something other than
        % btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst, cje.bst, aer.bst, or kluwer.bst.
        % This restriction helps ensure that all standard styles are identical.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address author booktitle chapter edition editor howpublished institution
    journal key month note number organization pages publisher school
    series title type volume year}
  { field.used }
  { label.touse extra.label sort.label list.year }


FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   {}
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    {}
  if$
}

INTEGERS {quoted italic bold plain attribute
        space comma tiedcomma semicolon colon period block empty separator
        prev.separator next.separator next.attribute}

STRINGS { s temp f name.list first.name.format later.name.formats name.style}

FUNCTION {init.state.consts}
{
  #100  'quoted :=
  #200  'italic :=
  #300  'bold   :=
  #400  'plain  :=

  #7 'space :=
  #6 'comma :=
%  #5 'tiedcomma :=
%  #4 'semicolon :=
  #3 'colon :=
  #2 'period :=
  #1 'block :=
  #0 'empty :=
}

FUNCTION {output2}
{
% Wrap the attribute.
    attribute bold = {"{\bf " swap$ * "}" *} {} if$
    attribute italic = {"{\it " swap$ * "}" *} {} if$
    attribute quoted = {"``" swap$ * "''" *} {} if$
% Append additional separators
    separator comma = {"," * space 'separator :=} {} if$
%    separator tiedcomma = {",~" * empty 'separator :=} {} if$
    separator space = {" " *} {} if$
    write$
    separator block = {newline$ "\newblock " write$} {} if$
% Update variables, and put the new string back on the stack
    next.attribute 'attribute :=
    next.separator 'separator :=
    temp
}

% <string> <separator> <string> <attribute> <final separator> output <string>
FUNCTION {output.nonnull}
{   'next.separator :=
    'next.attribute :=
    'temp :=
    'prev.separator :=
% If the new separator is stronger than the previous one, use it.
    prev.separator separator < {prev.separator 'separator :=} {} if$
% Append most separators to the string.
    separator block = {add.period$} {} if$
    separator period = {add.period$ space 'separator :=} {} if$
%    separator semicolon = {";" * space 'separator :=} {} if$
    separator colon = {":" * space 'separator :=} {} if$
    separator comma = attribute quoted = and
        {"," * space 'separator :=} {} if$
    output2
}

FUNCTION {output}
{   'next.separator :=
    'next.attribute :=
    duplicate$ empty$
        {pop$ pop$}
        {next.attribute next.separator output.nonnull}
        if$
}

FUNCTION {output.check}
{   's :=
    'next.separator :=
    'next.attribute :=
    duplicate$ empty$
        {pop$ pop$ "empty " s * " in " * cite$ * warning$ }
        {next.attribute next.separator output.nonnull}
        if$
}

FUNCTION {item.check}
{ 'temp :=
  empty$
    { "empty " temp * " in " * cite$ * warning$ }
    {}
  if$
}

FUNCTION {plain.space} { plain space }

FUNCTION {plain.space.output} { plain.space output }

FUNCTION {plain.comma} { plain comma }

FUNCTION {fin.entry}
{ 
  block note plain.space.output
  period "" plain empty output.nonnull pop$
  newline$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    {}
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { add.period$ "`" swap$ * "'" * }
  if$
}


% <prev name list> <new name list> compare.names <modified name list>
INTEGERS {len1 len2 i}
FUNCTION {compare.names}
{   's :=
    'temp :=
    temp num.names$ 'len1 :=
    s num.names$ 'len2 :=
% len1 := min(len1,len2)
    len1 len2 > {len2 'len1 :=} {} if$
% start with an empty string, then while the components are the same
% add "\bysame"
    ""
    #1 'i :=
    {i len1 > not}
    { temp i "{ff }{vv }{ll}{ jj}" format.name$
% duplicate$ i int.to.str$ * warning$
      s i "{ff }{vv }{ll}{ jj}" format.name$
% duplicate$ i int.to.str$ * warning$
      =
        { #1 i < {" and " *} {} if$
          "\bysame{}" * i #1 + 'i :=}
        {#-1 'len1 :=}
        if$
      }
    while$
% add the rest of the second string
    {i len2 > not}
    { #1 i < {" and " *} {} if$
      s i "{ff }{vv }{ll}{ jj}" format.name$ *
      i #1 + 'i :=
      }
    while$
% duplicate$ warning$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 'name.list :=
  'name.style :=
  'later.name.formats :=
  's := % binary separator
  'first.name.format :=
  #1 'nameptr :=
  name.list num.names$ 'numnames :=
% If we're to make this entry bold or something, prepend to the string of names
  name.style "" = {} {"{" name.style *} if$
  numnames 'namesleft :=
    { namesleft #0 > }
    { name.list nameptr nameptr #1 = {first.name.format} {later.name.formats} if$
                format.name$ 'temp :=
      nameptr #1 >
        { namesleft #1 >
            { ", " * temp * }
            { temp "others" =
                { " et~al." * }
                {nameptr #2 =   % handle ", and" vs " and "
                    {s * temp *}
                    {", and " * temp * }
                    if$
                }
                if$
            }
            if$
        }
        'temp
        if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
% If we're to make this entry bold or something, append to the string of names
  name.style "" = {} {"}" * *}  if$
}

FUNCTION {format.authors}
{ 'temp :=
    "{vv~}{ll}{, jj}{, ff}" " and " "{ff~}{vv~}{ll}{, jj}" "" temp
                format.names
}

FUNCTION {format.editors}
{ 'temp :=
    "{vv~}{ll}{, jj}{, ff}" " and " "{ff~}{vv~}{ll}{, jj}" ""
                temp format.names
      editor num.names$ #1 >
        { ", eds" * }
        { ", ed." * }
      if$
}

FUNCTION {format.editors.notkey}
{ editor empty$
    { "" }
    { "{ff~}{vv~}{ll}{, jj}" " and " "{ff~}{vv~}{ll}{, jj}" ""
                editor format.names
      editor num.names$ #1 > {", eds."} {", ed."} if$
      *
    }
  if$
}

FUNCTION {format.title}
{ space title quoted comma }

FUNCTION {n.dashify}
{ 'temp :=
  ""
    { temp empty$ not }
    { temp #1 #1 substring$ "-" =
        { temp #1 #2 substring$ "--" = not
            { "--" *
              temp #2 global.max$ substring$ 'temp :=
            }
            {   { temp #1 #1 substring$ "-" = }
                { "-" *
                  temp #2 global.max$ substring$ 'temp :=
                }
              while$
            }
          if$
        }
        { temp #1 #1 substring$ *
          temp #2 global.max$ substring$ 'temp :=
        }
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
        {}
        { " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.bvolume.output}
  {comma format.bvolume plain.space.output}

FUNCTION {mid.sentence.q}
{
    separator empty = separator block = separator period = or or not
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        {series field.or.null}
        { mid.sentence.q
            { "number" }
            { "Number" }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { add.period$ " In " * series quote * }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition.output}
{ edition empty$
    { }
    { comma edition
      mid.sentence.q { "l" } { "t" } if$
      change.case$ " ed." *
      plain.space.output
    }
  if$
}

FUNCTION {format.publisher.address}
{
    address empty$
        {comma publisher plain.comma output}
        {publisher empty$
            {}
            {comma address plain colon output
             colon publisher plain.comma output}
            if$}
         if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 'temp :=
  #0 'multiresult :=
    { multiresult not
      temp empty$ not
      and
    }
    { temp #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { temp #2 global.max$ substring$ 'temp := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        { "pp.~" pages n.dashify * }
        { "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {output.month.year}
  {
      space month plain.space.output
      space year plain.comma "year" output.check
  }

FUNCTION {output.vol.num.pages}
{ space volume italic space output
  number empty$
    {}
    { space "(" number * ")" * plain.comma output.nonnull
      volume empty$
        { "there's a number but no volume in " cite$ * warning$ }
        {}
      if$
    }
  if$
% "*** a" warning$
  comma 'next.separator :=      % hack
  pages empty$
    {}
    { number empty$ volume empty$ and
        { comma format.pages plain.space.output }
        { comma pages n.dashify plain.space.output }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { "chapter" }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        {}
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {output.in.ed.booktitle}
{ booktitle "booktitle" item.check
  comma "in" plain.space output.nonnull
  editor empty$
    { space booktitle quoted space output.nonnull}
    { space format.editors.notkey plain.space output.nonnull
          comma booktitle italic comma output.nonnull
     }
     if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    {}
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    {}
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    {  }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
        { "need key or journal for " cite$ * " to crossref " * crossref *
          warning$
          ""
        }
        { "in {\it " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { add.period$ "In \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { series empty$
            { "need editor, key, or series for " cite$ * " to crossref " *
              crossref * warning$
              "" *
            }
            { "{\it " * series * "\/} \cite{" * crossref * "}" *}
          if$
        }
        { " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {output.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { booktitle empty$
            { "need editor, key, or booktitle for " cite$ * " to crossref " *
              crossref * warning$
            }
            { period "In {\it " booktitle * "\/}" * " \cite{" * crossref * "}" * plain.space output.nonnull}
          if$
        }
        { period "In \citeasnoun{" crossref * "}" * plain.space output.nonnull}
      if$
    }
    { period "In \citeasnoun{" crossref * "}" * plain.space output.nonnull}
  if$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {format.lab.names.abbr}
{ 'name.list :=
  name.list num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
        { name.list #1 "{vv~}{ll}" format.name$ " et al." * }
        { name.list #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { name.list #1 "{vv~}{ll}" format.name$ " et al." * }
            { name.list #1 "{vv~}{ll}" format.name$ " and " *
              name.list #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
      field.used editor.field = {", eds" *} {} if$
    }
    {
        name.list #1 "{vv~}{ll}" format.name$
        field.used editor.field = {", ed" *} {} if$
    }
  if$
}

FUNCTION {format.lab.names.full}
{ 'name.list :=
  #1 'nameptr :=
  name.list num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { name.list nameptr "{vv~}{ll}" format.name$ 'temp :=
      nameptr #1 >
        { namesleft #1 >
            { ", " * temp * }
            { temp "others" =
                { " et~al." * }
                { " and " * temp * }
              if$
            }
          if$
        }
        'temp
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  numnames #1 > field.used editor.field = and {", eds" *} {} if$
  numnames #1 = field.used editor.field = and {", ed" *} {} if$
}

STRINGS { prev.author }

FUNCTION {make.list.label}
{author.field field.used =
    { prev.author author compare.names format.authors
         author 'prev.author :=}
    { editor.field field.used =
        { prev.author editor compare.names format.editors
                editor 'prev.author := }
        { organization.field field.used =
            { "The " #4 organization chop.word
                duplicate$ prev.author = {pop$ "\bysame{}"}
                                         {duplicate$ 'prev.author :=} if$}
            { "foo" 'prev.author :=
              title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label}
{ author.field field.used =
    { author format.lab.names.abbr }
    { editor.field field.used =
        { editor format.lab.names.abbr }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\harvarditem[" write$
  make.abbr.label write$
  "]{" write$
  make.full.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  empty 'separator :=
  plain 'attribute :=
% }
%
%  FUNCTION {list.label.output}
% {
  space make.list.label bold comma output.nonnull
  }

FUNCTION {author.item.check} {author "author" item.check}

FUNCTION {format.title.if.not.sortkey.check}
{title.field field.used =
    {}
    { format.title "title" output.check }
  if$}

FUNCTION {article}
{ output.bibitem
  author.item.check
  format.title.if.not.sortkey.check
  crossref missing$
    { space journal italic comma "journal" output.check
      output.month.year
      output.vol.num.pages
    }
    { space format.article.crossref plain.space output.nonnull
      comma format.pages plain.space.output
    }
  if$
  fin.entry
}

FUNCTION {book}
{ output.bibitem
    author empty$
    { editor "author and editor" item.check }
    { crossref missing$
        { "author and editor" editor either.or.check }
        {}
      if$
    }
  if$
  title.field field.used =
    {}
    { space title italic space "title" output.check }
  if$
  crossref missing$
    { 
      space format.number.series plain.space.output
      format.edition.output
      format.bvolume.output
      format.publisher.address
      output.month.year
    }
    { space format.book.crossref plain.space output.nonnull
      format.edition.output
    }
  if$
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.title.if.not.sortkey.check
  space howpublished plain.space.output
  space address plain.space.output
  output.month.year
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
    author empty$
    { editor "author and editor" item.check }
    { crossref missing$
        { "author and editor" editor either.or.check }
        {}
      if$
    }
  if$
  title.field field.used =
    {}
    { space title italic space "title" output.check }
  if$
  crossref missing$
    { space format.number.series plain.space.output
      format.edition.output
      comma format.bvolume plain.comma output
      format.publisher.address
      output.month.year
    }
    { space format.book.crossref plain.space output.nonnull
      format.edition.output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.title.if.not.sortkey.check
  author.item.check
  crossref missing$
    { output.in.ed.booktitle
      format.edition.output
      format.bvolume.output
      space format.number.series plain.space.output
      format.publisher.address
      output.month.year
    }
    { output.incoll.inproc.crossref }
  if$
  space format.chapter.pages plain.space.output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.title.if.not.sortkey.check
  author.item.check
  crossref missing$
    { output.in.ed.booktitle
      format.bvolume.output
      space format.number.series plain.space.output
      address empty$
        { space organization plain.space.output
          space publisher plain.space.output
        }
        { space organization plain.space.output
          space publisher plain.space.output
          space address plain.space output.nonnull
        }
      if$
      output.month.year
    }
    { output.incoll.inproc.crossref}
  if$
  space format.pages plain.space.output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
    title.field field.used =
    {}
    {author empty$ {comma}{space} if$ title italic space "title" output.check }
  if$
  organization.field field.used = organization empty$ or
        {} {space organization plain.space output.nonnull} if$
  format.edition.output
  format.publisher.address
  output.month.year
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  author.item.check
  format.title.if.not.sortkey.check
  space "Master's thesis" format.thesis.type plain.space output.nonnull
  comma school plain.space "school" output.check
  comma address plain.space.output
  output.month.year
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.title.if.not.sortkey.check
  space howpublished plain.space.output
  output.month.year
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
    author.item.check
  title.field field.used =
    {}
    { space title quoted period "title" output.check }
  if$
  space "PhD dissertation" format.thesis.type plain.space output.nonnull
  comma school plain.space "school" output.check
  comma address plain.space.output
  output.month.year
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
    title.field field.used =
    {}
    { space title italic space "title" output.check }
  if$
  format.bvolume.output
  space format.number.series plain.space.output
  address empty$
    { editor empty$
        {}
        { space organization plain.space.output
        }
      if$
      space publisher plain.space.output
    }
    { editor empty$
        {}
        { space organization plain.space.output }
      if$
      space publisher plain.space.output
      space address plain.space output.nonnull
    }
  if$
  output.month.year
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  author.item.check
  format.title.if.not.sortkey.check
  space format.tr.number plain.space output.nonnull
  institution empty$
    {}
    { comma institution plain.space "institution" output.check }
    if$
  comma address plain.space.output
  output.month.year
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
    author.item.check
  format.title.if.not.sortkey.check
  output.month.year
  note "note" item.check
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { title empty$
            { key.field 'field.used := }
            { title.field 'field.used := }
          if$
        }
        { editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {key.organization.label}
 {organization empty$
        { title empty$
            { key.field 'field.used := }
            { title.field 'field.used := }
          if$
        }
        { organization.field 'field.used := }
        if$}

FUNCTION {author.key.organization.label}
{ author empty$
    { key.organization.label}
    { author.field 'field.used := }
    if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key.organization.label}
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 'temp :=
  "A " #2
    "An " #3
      "The " #4 temp chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.organization.label
        { type$ "manual" =
            'author.key.organization.label
            'author.editor.key.label    % don't really use .editor.
          if$
        }
      if$
    }
  if$
  make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {first.presort}
{ "abcxyz" 'prev.author :=
  calc.label
  sort.label
  title.field field.used =
    {}
    { "    "
      *
      make.list.label sortify
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}


ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra }

INTEGERS { last.extra.num }

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    {}
  if$
  year empty$
    { "n.d." extra.label * 'list.year := }
    { year extra.label * 'list.year := }
  if$
  extra.label 'next.extra :=
}

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ "abcxyz" 'prev.author :=
  make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    {}
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT


INTEGERS { number.label }

FUNCTION {initialize.longest.label}
{
  #1 'number.label :=
  "abcxyz" 'prev.author :=
}

FUNCTION {longest.label.pass}
{ 
    "" 'extra.label :=
    author empty$ { editor empty$ {"foo"} {editor} if$}
                  {author}
                   if$
    'f :=
% remember this entry to compare to the next one
    author empty$ { editor empty$ {"abcxyz"} {editor} if$} {author} if$
        'prev.author := 
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    {}
    { preamble$ write$ newline$ }
  if$
  "\ifx\undefined\bysame" write$ newline$
  "\newcommand{\bysame}{\leavevmode\hbox to\leftmargin{\hrulefill\,\,}}"
       write$ newline$
  "\fi" write$ newline$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

FUNCTION {init.call}
 { "abcxyz" 'prev.author := }

EXECUTE {init.call}

ITERATE {call.type$}

FUNCTION {end.bib}
        {newline$ "\end{thebibliography}" write$ newline$ }

EXECUTE {end.bib}


